Optimal Stopping via Randomized Neural Networks

This paper presents the benefits of using randomized neural networks instead of standard basis functions or deep neural networks to approximate the solutions of optimal stopping problems. The key idea is to use neural networks, where the parameters of the hidden layers are generated randomly and only the last layer is trained, in order to approximate the continuation value. Our approaches are applicable to high dimensional problems where the existing approaches become increasingly impractical. In addition, since our approaches can be optimized using simple linear regression, they are easy to implement and theoretical guarantees can be provided. We test our approaches for American option pricing on Black--Scholes, Heston and rough Heston models and for optimally stopping a fractional Brownian motion. In all cases, our algorithms outperform the state-of-the-art and other relevant machine learning approaches in terms of computation time while achieving comparable results. Moreover, we show that they can also be used to efficiently compute Greeks of American options.

==> plots/comparison.csv <==
,desc,algo,strike,greeks_method,price,std,delta,delta_std,gamma,gamma_std,theta,theta_std,rho,rho_std,vega,vega_std,price_w,delta_w,gamma_w,theta_w,rho_w,vega_w
0,"{'algo': 'B', 'strike': 36, 'greeks_method': 'central', 'nb_dates': 50000, 'model': 'BlackScholes'}",B,36,central,0.9192125196367604,0.0,-0.19816026597396785,,0.03893591844532795,,-0.7152120007347662,,-6.708544053601884,,10.909982028906029,,0.9192 (--),-0.1982 (--),0.0389 (--),-0.7152 (--),-6.7085 (--),10.9100 (--)
1,"{'algo': 'LSM', 'strike': 36, 'greeks_method': 'central', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",LSM,36,central,0.9024441742624966,0.00857904210977683,-0.1919021956747486,0.0019133235619713115,0.03675575552854569,0.0003661822086079644,-0.661472256838316,0.006825024760250253,-6.82665928494215,0.04972719760894612,10.710721601254221,0.0917855451902229,0.9024 (0.0086),-0.1919 (0.0019),0.0368 (0.0004),-0.6615 (0.0068),-6.8267 (0.0497),10.7107 (0.0918)
2,"{'algo': 'RLSMSoftplus', 'strike': 36, 'greeks_method': 'central', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",RLSMSoftplus,36,central,0.9020484772704342,0.006925709795336178,-0.19397845128951607,0.0019323617973550616,0.03706639793338342,0.00034022599911626123,-0.6664535421372051,0.006308596560097795,-6.82408509750436,0.06392284510707322,10.758989991373785,0.0628816589975994,0.9020 (0.0069),-0.1940 (0.0019),0.0371 (0.0003),-0.6665 (0.0063),-6.8241 (0.0639),10.7590 (0.0629)
3,"{'algo': 'FQI', 'strike': 36, 'greeks_method': 'central', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",FQI,36,central,0.850352490689346,0.006703137191198752,-0.17766567922789409,0.0015866102165491849,0.03289897931329628,0.00027449525471204625,-0.5753485584371744,0.004727038113911151,-7.716792097560997,0.06764992229148988,10.383564130524416,0.08414814569531794,0.8504 (0.0067),-0.1777 (0.0016),0.0329 (0.0003),-0.5753 (0.0047),-7.7168 (0.0676),10.3836 (0.0841)
4,"{'algo': 'RFQI', 'strike': 36, 'greeks_method': 'central', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",RFQI,36,central,0.9005188795358896,0.008652824066112274,-0.1923666775811432,0.002892370054424953,0.03677961610720561,0.0005492063825778494,-0.6612365564636828,0.010468647795560016,-6.828238259951414,0.0890560838257347,10.709311934807577,0.08800463587345135,0.9005 (0.0087),-0.1924 (0.0029),0.0368 (0.0005),-0.6612 (0.0105),-6.8282 (0.0891),10.7093 (0.0880)
5,"{'algo': 'NLSM', 'strike': 36, 'greeks_method': 'central', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",NLSM,36,central,0.8947507251548178,0.023817817434815355,-0.20102267560291195,0.017401498288649436,0.03683889306597565,0.0012856545989358037,-0.6427051131549433,0.01236534985225817,-6.938270725016217,0.06247116460851053,10.64642433972969,0.1207264710775978,0.8948 (0.0238),-0.2010 (0.0174),0.0368 (0.0013),-0.6427 (0.0124),-6.9383 (0.0625),10.6464 (0.1207)
6,"{'algo': 'DOS', 'strike': 36, 'greeks_method': 'central', 'use_payoff_as_input': True, 'nb_epochs': 10, 'model': 'BlackScholes'}",DOS,36,central,0.9067536514958452,0.00926002475579211,-0.19567533858309621,0.0023712669808035425,0.03591009656050581,0.001281676323107659,-0.6250970582470045,0.03932039396016556,-7.011863903947455,0.300110645226415,10.724917679240045,0.14188355691775986,0.9068 (0.0093),-0.1957 (0.0024),0.0359 (0.0013),-0.6251 (0.0393),-7.0119 (0.3001),10.7249 (0.1419)
7,"{'algo': 'LSM', 'strike': 36, 'greeks_method': 'regression', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",LSM,36,regression,0.9006374028724622,0.009361455633947845,-0.1888224728101477,0.0026737536626700972,0.03809134656899431,0.000912611362642596,-0.6627845786908548,0.004240360874282582,-6.7940115157129215,0.04973622653217135,10.704256184664064,0.061491527315887064,0.9006 (0.0094),-0.1888 (0.0027),0.0381 (0.0009),-0.6628 (0.0042),-6.7940 (0.0497),10.7043 (0.0615)
8,"{'algo': 'RLSMSoftplus', 'strike': 36, 'greeks_method': 'regression', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",RLSMSoftplus,36,regression,0.9072770282282818,0.011012647255831134,-0.19470208636550979,0.002593687109112764,0.03789843871723804,0.0009943651263026648,-0.6690298603534247,0.007883677712531392,-6.827096283157303,0.07949588428686052,10.786559898263764,0.1178422980979718,0.9073 (0.0110),-0.1947 (0.0026),0.0379 (0.0010),-0.6690 (0.0079),-6.8271 (0.0795),10.7866 (0.1178)
9,"{'algo': 'FQI', 'strike': 36, 'greeks_method': 'regression', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",FQI,36,regression,0.8641867836806341,0.011627394772357101,-0.17702592776695383,0.0015094277184855582,0.03286715186502533,0.0011450313770748697,-0.5773588848038989,0.006010936498735607,-7.736501461158317,0.042675368849449134,10.415493016226637,0.07681186947973262,0.8642 (0.0116),-0.1770 (0.0015),0.0329 (0.0011),-0.5774 (0.0060),-7.7365 (0.0427),10.4155 (0.0768)
10,"{'algo': 'RFQI', 'strike': 36, 'greeks_method': 'regression', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",RFQI,36,regression,0.8766143997895142,0.013768903856798208,-0.1846518738014879,0.004064895474147583,0.03694782985462837,0.0009486915823784662,-0.6687897383872623,0.011226734807224213,-6.712461541174896,0.06956009018551239,10.715377700984252,0.09108727461048155,0.8766 (0.0138),-0.1847 (0.0041),0.0369 (0.0009),-0.6688 (0.0112),-6.7125 (0.0696),10.7154 (0.0911)
11,"{'algo': 'NLSM', 'strike': 36, 'greeks_method': 'regression', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",NLSM,36,regression,0.8816780254865535,0.015116897749897303,-0.19047733840510545,0.0038311885390328415,0.038019004624220545,0.0006478282362925706,-0.6590522819668635,0.011515175985085254,-6.87308784578118,0.07092937697655917,10.702363470630846,0.121413758623444,0.8817 (0.0151),-0.1905 (0.0038),0.0380 (0.0006),-0.6591 (0.0115),-6.8731 (0.0709),10.7024 (0.1214)
12,"{'algo': 'DOS', 'strike': 36, 'greeks_method': 'regression', 'use_payoff_as_input': True, 'nb_epochs': 10, 'model': 'BlackScholes'}",DOS,36,regression,0.908108975054347,0.010617595485245475,-0.19399632834173416,0.0032521103938654857,0.037836543133394684,0.0012469879126842632,-0.675035660461529,0.006884785984561011,-7.071342857948811,0.3118354124424052,10.69802840743557,0.09321728062295997,0.9081 (0.0106),-0.1940 (0.0033),0.0378 (0.0012),-0.6750 (0.0069),-7.0713 (0.3118),10.6980 (0.0932)
13,"{'algo': 'B', 'strike': 40, 'greeks_method': 'central', 'nb_dates': 50000, 'model': 'BlackScholes'}",B,40,central,2.3195685721295107,0.0,-0.4047326918055205,,0.0610971141000877,,-0.844575076541787,,-11.240497421738384,,14.751652788191905,,2.3196 (--),-0.4047 (--),0.0611 (--),-0.8446 (--),-11.2405 (--),14.7517 (--)
14,"{'algo': 'LSM', 'strike': 40, 'greeks_method': 'central', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",LSM,40,central,2.2916362724522585,0.01067322945533918,-0.3929846782985183,0.0022201527932121734,0.05786849306039506,0.0003137357558484021,-0.7711303736690627,0.005077716308510804,-11.628867928618547,0.05727272494862185,14.688629738481572,0.05476903433966625,2.2916 (0.0107),-0.3930 (0.0022),0.0579 (0.0003),-0.7711 (0.0051),-11.6289 (0.0573),14.6886 (0.0548)
15,"{'algo': 'RLSMSoftplus', 'strike': 40, 'greeks_method': 'central', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",RLSMSoftplus,40,central,2.2897238382424083,0.009541419742274477,-0.3983846293051658,0.005239056007429527,0.05830082972108534,0.000578396755930961,-0.7721200104477892,0.006685767278411987,-11.635670806431264,0.10919313316573855,14.702607900603414,0.046701379314681914,2.2897 (0.0095),-0.3984 (0.0052),0.0583 (0.0006),-0.7721 (0.0067),-11.6357 (0.1092),14.7026 (0.0467)
16,"{'algo': 'FQI', 'strike': 40, 'greeks_method': 'central', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",FQI,40,central,2.259294428364144,0.012113799568663998,-0.3661345889322879,0.0017486351540710896,0.0541310505481186,0.0003110690916635761,-0.7179129384004562,0.0057021608758792515,-12.6145380481372,0.08561040384349837,14.74785764949346,0.0669630440528462,2.2593 (0.0121),-0.3661 (0.0017),0.0541 (0.0003),-0.7179 (0.0057),-12.6145 (0.0856),14.7479 (0.0670)
17,"{'algo': 'RFQI', 'strike': 40, 'greeks_method': 'central', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",RFQI,40,central,2.2238825750987488,0.04066942827432403,-0.3622633993877826,0.01404391170607232,0.05289143979644255,0.0023582016177027734,-0.689660960449559,0.041534856249948404,-12.971345538021685,0.6541089383191183,14.679422432564547,0.08307867454063943,2.2239 (0.0407),-0.3623 (0.0140),0.0529 (0.0024),-0.6897 (0.0415),-12.9713 (0.6541),14.6794 (0.0831)
18,"{'algo': 'NLSM', 'strike': 40, 'greeks_method': 'central', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",NLSM,40,central,2.2585575254995267,0.014905570348200598,-0.38300892064231606,0.013601535925218348,0.056487561064728645,0.0013067261536508193,-0.7528670929997865,0.016603069199938078,-11.789464023448161,0.24688277097737923,14.654484579144825,0.09701847011677521,2.2586 (0.0149),-0.3830 (0.0136),0.0565 (0.0013),-0.7529 (0.0166),-11.7895 (0.2469),14.6545 (0.0970)
19,"{'algo': 'DOS', 'strike': 40, 'greeks_method': 'central', 'use_payoff_as_input': True, 'nb_epochs': 10, 'model': 'BlackScholes'}",DOS,40,central,2.2884475980131205,0.010159936399200407,-0.4031360622791375,0.0037309714548380067,0.05867254436856893,0.0004169516513801277,-0.7726880144434896,0.005492803220531239,-11.587035653617082,0.10413465865606507,14.704514462926582,0.05794195498865626,2.2884 (0.0102),-0.4031 (0.0037),0.0587 (0.0004),-0.7727 (0.0055),-11.5870 (0.1041),14.7045 (0.0579)
20,"{'algo': 'LSM', 'strike': 40, 'greeks_method': 'regression', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",LSM,40,regression,2.2714517834579366,0.011643123011399449,-0.40493197335302966,0.005323975051486542,0.06366578543344588,0.0009417383077610759,-0.7708511301476042,0.00638396527893357,-11.631816582519928,0.07263813526053162,14.687606529545201,0.09445169605405096,2.2715 (0.0116),-0.4049 (0.0053),0.0637 (0.0009),-0.7709 (0.0064),-11.6318 (0.0726),14.6876 (0.0945)
21,"{'algo': 'RLSMSoftplus', 'strike': 40, 'greeks_method': 'regression', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",RLSMSoftplus,40,regression,2.2970272137075427,0.013545034675541816,-0.4076090072864929,0.0038956998883570818,0.0609770703675089,0.0012361280987311495,-0.774045999765907,0.009997963048165092,-11.605592641840632,0.11004388948357391,14.70382087409978,0.08758092158415885,2.2970 (0.0135),-0.4076 (0.0039),0.0610 (0.0012),-0.7740 (0.0100),-11.6056 (0.1100),14.7038 (0.0876)
22,"{'algo': 'FQI', 'strike': 40, 'greeks_method': 'regression', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",FQI,40,regression,2.207765330005273,0.01609731888554179,-0.39341003621024273,0.003786909137808165,0.06545148215521017,0.0012624045449362688,-0.7167750286043305,0.004713535714203473,-12.653762800293482,0.07419366487465331,14.760013455437308,0.06121258189286864,2.2078 (0.0161),-0.3934 (0.0038),0.0655 (0.0013),-0.7168 (0.0047),-12.6538 (0.0742),14.7600 (0.0612)
23,"{'algo': 'RFQI', 'strike': 40, 'greeks_method': 'regression', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",RFQI,40,regression,2.1251892105345407,0.03741296888563012,-0.365358982797909,0.012317083738577943,0.05701418544697745,0.0024027255950707367,-0.6690955933810001,0.04888020732932192,-13.456819125760848,0.7752786543195591,14.765052881315992,0.06409658473232116,2.1252 (0.0374),-0.3654 (0.0123),0.0570 (0.0024),-0.6691 (0.0489),-13.4568 (0.7753),14.7651 (0.0641)
24,"{'algo': 'NLSM', 'strike': 40, 'greeks_method': 'regression', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",NLSM,40,regression,2.259941236708278,0.023612433859703415,-0.40340782260171293,0.003536705448204037,0.06197320074586159,0.0011881773736983495,-0.7667641112128316,0.02111372270183863,-11.755488823494282,0.2554981231266743,14.694704844596856,0.0815321823567524,2.2599 (0.0236),-0.4034 (0.0035),0.0620 (0.0012),-0.7668 (0.0211),-11.7555 (0.2555),14.6947 (0.0815)
25,"{'algo': 'DOS', 'strike': 40, 'greeks_method': 'regression', 'use_payoff_as_input': True, 'nb_epochs': 10, 'model': 'BlackScholes'}",DOS,40,regression,2.2962828765539824,0.009895463379737937,-0.40706716242714835,0.00389577325407767,0.061095365062297444,0.0006071258689304905,-0.7766841038800192,0.00937627909903741,-11.600938023200493,0.1386261780406068,14.694810247554395,0.058825480194626925,2.2963 (0.0099),-0.4071 (0.0039),0.0611 (0.0006),-0.7767 (0.0094),-11.6009 (0.1386),14.6948 (0.0588)
26,"{'algo': 'B', 'strike': 44, 'greeks_method': 'central', 'nb_dates': 50000, 'model': 'BlackScholes'}",B,44,central,4.662854862378131,0.0,-0.6653690931557321,,0.0779243078760742,,-0.6169207367179297,,-11.89741016816015,,12.854092013014906,,4.6629 (--),-0.6654 (--),0.0779 (--),-0.6169 (--),-11.8974 (--),12.8541 (--)
27,"{'algo': 'LSM', 'strike': 44, 'greeks_method': 'central', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",LSM,44,central,4.614135659801073,0.01746917429994008,-0.6475713801053717,0.0036565548953949928,0.07430598277141565,0.0003191015532403703,-0.546771996844345,0.005546284358435205,-12.853681702057774,0.13371488922913533,13.179934427789766,0.11294327412349717,4.6141 (0.0175),-0.6476 (0.0037),0.0743 (0.0003),-0.5468 (0.0055),-12.8537 (0.1337),13.1799 (0.1129)
28,"{'algo': 'RLSMSoftplus', 'strike': 44, 'greeks_method': 'central', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",RLSMSoftplus,44,central,4.616738686214662,0.020465310892323743,-0.6541282489612564,0.006688417506830182,0.074590273801215,0.0004843715383302772,-0.5399766429589856,0.003353888363139473,-12.778685120146722,0.22116555330311027,13.066982804051866,0.15659528394319713,4.6167 (0.0205),-0.6541 (0.0067),0.0746 (0.0005),-0.5400 (0.0034),-12.7787 (0.2212),13.0670 (0.1566)
29,"{'algo': 'FQI', 'strike': 44, 'greeks_method': 'central', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",FQI,44,central,4.5366226462817005,0.022144520665423006,-0.5961853747026344,0.003887334987491131,0.06952098266694409,0.000502210448888965,-0.5216291872789869,0.006584779972330749,-15.28566599500802,0.12484091019583589,14.387697482831442,0.04712740531679201,4.5366 (0.0221),-0.5962 (0.0039),0.0695 (0.0005),-0.5216 (0.0066),-15.2857 (0.1248),14.3877 (0.0471)
30,"{'algo': 'RFQI', 'strike': 44, 'greeks_method': 'central', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",RFQI,44,central,4.346878983468517,0.07077240187906363,-0.5463127226634115,0.0073342872301725,0.060650265971789186,0.0022819997919461587,-0.3688452376969562,0.05337902874709562,-19.991733173467242,1.0326979061878725,15.68349942070391,0.11985839751895604,4.3469 (0.0708),-0.5463 (0.0073),0.0607 (0.0023),-0.3688 (0.0534),-19.9917 (1.0327),15.6835 (0.1199)
31,"{'algo': 'NLSM', 'strike': 44, 'greeks_method': 'central', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",NLSM,44,central,4.581953732598831,0.021133217655047953,-0.6553181525965219,0.014958222754095073,0.07420181712486104,0.0007981296829930867,-0.5267773578079712,0.01820180478558118,-13.11228036893796,0.9380872202753621,12.956671283747117,0.5430373830482694,4.5820 (0.0211),-0.6553 (0.0150),0.0742 (0.0008),-0.5268 (0.0182),-13.1123 (0.9381),12.9567 (0.5430)
32,"{'algo': 'DOS', 'strike': 44, 'greeks_method': 'central', 'use_payoff_as_input': True, 'nb_epochs': 10, 'model': 'BlackScholes'}",DOS,44,central,4.6205911868577,0.012575102827638344,-0.6580485633310077,0.004572645361153089,0.07473686050249755,0.0003277753596393006,-0.5350275128740417,0.005007635062632337,-12.833116561021246,0.2236120645349631,13.030436697360159,0.12949469158526997,4.6206 (0.0126),-0.6580 (0.0046),0.0747 (0.0003),-0.5350 (0.0050),-12.8331 (0.2236),13.0304 (0.1295)
33,"{'algo': 'LSM', 'strike': 44, 'greeks_method': 'regression', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",LSM,44,regression,4.617721906971428,0.012001860047749504,-0.6692729809327375,0.0051229697676638255,0.06755790020852145,0.001197952812165912,-0.5465923022720486,0.004369033300395692,-12.86951461840734,0.1419516044429201,13.18763723090685,0.08827584822422764,4.6177 (0.0120),-0.6693 (0.0051),0.0676 (0.0012),-0.5466 (0.0044),-12.8695 (0.1420),13.1876 (0.0883)
34,"{'algo': 'RLSMSoftplus', 'strike': 44, 'greeks_method': 'regression', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",RLSMSoftplus,44,regression,4.640732409529301,0.01783366648269687,-0.6699227124675986,0.0036103847310500767,0.06405239344698685,0.0021659807257779825,-0.5355775579979105,0.005075863347181294,-12.860179659335207,0.15787434492865135,13.07188879536125,0.1115377036147782,4.6407 (0.0178),-0.6699 (0.0036),0.0641 (0.0022),-0.5356 (0.0051),-12.8602 (0.1579),13.0719 (0.1115)
35,"{'algo': 'FQI', 'strike': 44, 'greeks_method': 'regression', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",FQI,44,regression,4.547602503535094,0.013721701830727632,-0.6765660283114393,0.005430297747644163,0.07099623783202587,0.0012535358663125736,-0.5257561619226954,0.008392311675246428,-15.17675297417079,0.17872519929050265,14.363619440250151,0.10980453614805182,4.5476 (0.0137),-0.6766 (0.0054),0.0710 (0.0013),-0.5258 (0.0084),-15.1768 (0.1787),14.3636 (0.1098)
36,"{'algo': 'RFQI', 'strike': 44, 'greeks_method': 'regression', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",RFQI,44,regression,4.15566565882205,0.041503424754317154,-0.5791174398190975,0.005868209961143069,0.06865662616956562,0.0019376212001058107,-0.374102259776701,0.027366598046550086,-19.840654217392874,0.5085330701254942,15.645422253626847,0.09108052569871919,4.1557 (0.0415),-0.5791 (0.0059),0.0687 (0.0019),-0.3741 (0.0274),-19.8407 (0.5085),15.6454 (0.0911)
37,"{'algo': 'NLSM', 'strike': 44, 'greeks_method': 'regression', 'use_payoff_as_input': False, 'nb_epochs': 10, 'model': 'BlackScholes'}",NLSM,44,regression,4.599557547452468,0.05314935984317352,-0.6712658529974647,0.0048117989277538685,0.06581716961832171,0.0029127187450649424,-0.5205476707894656,0.011841609046128238,-12.631541667501859,1.0531768460615059,13.039581603181654,0.5259210105575235,4.5996 (0.0531),-0.6713 (0.0048),0.0658 (0.0029),-0.5205 (0.0118),-12.6315 (1.0532),13.0396 (0.5259)
38,"{'algo': 'DOS', 'strike': 44, 'greeks_method': 'regression', 'use_payoff_as_input': True, 'nb_epochs': 10, 'model': 'BlackScholes'}",DOS,44,regression,4.653638948732305,0.011260946349596703,-0.6695423502935626,0.004227178496580053,0.06407825609952908,0.0015830066668654204,-0.5286091400668884,0.007252823397078478,-12.744347921187497,0.3973066199139949,12.939211436632553,0.2832186634521753,4.6536 (0.0113),-0.6695 (0.0042),0.0641 (0.0016),-0.5286 (0.0073),-12.7443 (0.3973),12.9392 (0.2832)


==> plots/greeks_comparison.csv <==
algo,strike,pricew,deltaw,gammaw,thetaw,rhow,vegaw,pricewreg,deltawreg,gammawreg
B,36,0.9192 (--),-0.1982 (--),0.0389 (--),-0.7152 (--),-6.7085 (--),10.9100 (--),,,
LSM,36,0.9024 (0.0086),-0.1919 (0.0019),0.0368 (0.0004),-0.6615 (0.0068),-6.8267 (0.0497),10.7107 (0.0918),0.9006 (0.0094),-0.1888 (0.0027),0.0381 (0.0009)
RLSM,36,0.9020 (0.0069),-0.1940 (0.0019),0.0371 (0.0003),-0.6665 (0.0063),-6.8241 (0.0639),10.7590 (0.0629),0.9073 (0.0110),-0.1947 (0.0026),0.0379 (0.0010)
FQI,36,0.8504 (0.0067),-0.1777 (0.0016),0.0329 (0.0003),-0.5753 (0.0047),-7.7168 (0.0676),10.3836 (0.0841),0.8642 (0.0116),-0.1770 (0.0015),0.0329 (0.0011)
RFQI,36,0.9005 (0.0087),-0.1924 (0.0029),0.0368 (0.0005),-0.6612 (0.0105),-6.8282 (0.0891),10.7093 (0.0880),0.8766 (0.0138),-0.1847 (0.0041),0.0369 (0.0009)
NLSM,36,0.8948 (0.0238),-0.2010 (0.0174),0.0368 (0.0013),-0.6427 (0.0124),-6.9383 (0.0625),10.6464 (0.1207),0.8817 (0.0151),-0.1905 (0.0038),0.0380 (0.0006)
DOS,36,0.9068 (0.0093),-0.1957 (0.0024),0.0359 (0.0013),-0.6251 (0.0393),-7.0119 (0.3001),10.7249 (0.1419),0.9081 (0.0106),-0.1940 (0.0033),0.0378 (0.0012)
B,40,2.3196 (--),-0.4047 (--),0.0611 (--),-0.8446 (--),-11.2405 (--),14.7517 (--),,,
LSM,40,2.2916 (0.0107),-0.3930 (0.0022),0.0579 (0.0003),-0.7711 (0.0051),-11.6289 (0.0573),14.6886 (0.0548),2.2715 (0.0116),-0.4049 (0.0053),0.0637 (0.0009)
RLSM,40,2.2897 (0.0095),-0.3984 (0.0052),0.0583 (0.0006),-0.7721 (0.0067),-11.6357 (0.1092),14.7026 (0.0467),2.2970 (0.0135),-0.4076 (0.0039),0.0610 (0.0012)
FQI,40,2.2593 (0.0121),-0.3661 (0.0017),0.0541 (0.0003),-0.7179 (0.0057),-12.6145 (0.0856),14.7479 (0.0670),2.2078 (0.0161),-0.3934 (0.0038),0.0655 (0.0013)
RFQI,40,2.2239 (0.0407),-0.3623 (0.0140),0.0529 (0.0024),-0.6897 (0.0415),-12.9713 (0.6541),14.6794 (0.0831),2.1252 (0.0374),-0.3654 (0.0123),0.0570 (0.0024)
NLSM,40,2.2586 (0.0149),-0.3830 (0.0136),0.0565 (0.0013),-0.7529 (0.0166),-11.7895 (0.2469),14.6545 (0.0970),2.2599 (0.0236),-0.4034 (0.0035),0.0620 (0.0012)
DOS,40,2.2884 (0.0102),-0.4031 (0.0037),0.0587 (0.0004),-0.7727 (0.0055),-11.5870 (0.1041),14.7045 (0.0579),2.2963 (0.0099),-0.4071 (0.0039),0.0611 (0.0006)
B,44,4.6629 (--),-0.6654 (--),0.0779 (--),-0.6169 (--),-11.8974 (--),12.8541 (--),,,
LSM,44,4.6141 (0.0175),-0.6476 (0.0037),0.0743 (0.0003),-0.5468 (0.0055),-12.8537 (0.1337),13.1799 (0.1129),4.6177 (0.0120),-0.6693 (0.0051),0.0676 (0.0012)
RLSM,44,4.6167 (0.0205),-0.6541 (0.0067),0.0746 (0.0005),-0.5400 (0.0034),-12.7787 (0.2212),13.0670 (0.1566),4.6407 (0.0178),-0.6699 (0.0036),0.0641 (0.0022)
FQI,44,4.5366 (0.0221),-0.5962 (0.0039),0.0695 (0.0005),-0.5216 (0.0066),-15.2857 (0.1248),14.3877 (0.0471),4.5476 (0.0137),-0.6766 (0.0054),0.0710 (0.0013)
RFQI,44,4.3469 (0.0708),-0.5463 (0.0073),0.0607 (0.0023),-0.3688 (0.0534),-19.9917 (1.0327),15.6835 (0.1199),4.1557 (0.0415),-0.5791 (0.0059),0.0687 (0.0019)
NLSM,44,4.5820 (0.0211),-0.6553 (0.0150),0.0742 (0.0008),-0.5268 (0.0182),-13.1123 (0.9381),12.9567 (0.5430),4.5996 (0.0531),-0.6713 (0.0048),0.0658 (0.0029)
DOS,44,4.6206 (0.0126),-0.6580 (0.0046),0.0747 (0.0003),-0.5350 (0.0050),-12.8331 (0.2236),13.0304 (0.1295),4.6536 (0.0113),-0.6695 (0.0042),0.0641 (0.0016)


==> plots/hurst_table_all.csv <==
,pathDOS,pathDOS_duration,DOS,DOS_duration,RLSM,RLSM_duration,RRLSM,RRLSM_duration,FQI,FQI_duration,RFQI,RFQI_duration,pathRFQI,pathRFQI_duration,RRFQI,RRFQI_duration
0.01,1.48 (0.01),2m59s,0.85 (0.02),1m15s,0.84 (0.01),0s,1.45 (0.01),1s,0.79 (0.01),9s,0.78 (0.02),5s,1.09 (0.08),18s,0.85 (0.07),18s
0.05,1.24 (0.01),3m 1s,0.67 (0.02),1m15s,0.65 (0.01),0s,1.24 (0.01),1s,0.68 (0.01),9s,0.67 (0.02),4s,0.99 (0.07),19s,0.71 (0.04),19s
0.1,0.99 (0.01),2m58s,0.50 (0.02),1m12s,0.49 (0.01),0s,1.02 (0.01),1s,0.57 (0.01),10s,0.55 (0.01),4s,0.83 (0.03),20s,0.56 (0.05),19s
0.15000000000000000,0.77 (0.01),2m59s,0.37 (0.02),1m13s,0.38 (0.01),0s,0.82 (0.01),1s,0.47 (0.02),9s,0.45 (0.02),4s,0.65 (0.03),18s,0.47 (0.05),19s
0.2,0.60 (0.01),2m58s,0.28 (0.01),1m15s,0.31 (0.01),1s,0.64 (0.01),1s,0.38 (0.01),9s,0.35 (0.09),4s,0.53 (0.02),17s,0.31 (0.02),19s
0.25,0.44 (0.01),2m58s,0.23 (0.01),1m14s,0.25 (0.01),1s,0.49 (0.01),1s,0.29 (0.01),9s,0.26 (0.05),4s,0.39 (0.02),19s,0.26 (0.04),18s
0.30000000000000000,0.30 (0.01),2m57s,0.18 (0.01),1m13s,0.20 (0.01),1s,0.36 (0.01),1s,0.21 (0.01),9s,0.17 (0.01),4s,0.27 (0.01),18s,0.15 (0.01),18s
0.35000000000000000,0.19 (0.01),2m57s,0.13 (0.01),1m15s,0.15 (0.01),1s,0.25 (0.01),1s,0.14 (0.01),9s,0.13 (0.02),4s,0.17 (0.01),19s,0.12 (0.03),18s
0.4,0.10 (0.01),2m59s,0.08 (0.01),1m15s,0.10 (0.01),1s,0.14 (0.01),1s,0.09 (0.01),9s,0.06 (0.01),4s,0.10 (0.02),19s,0.06 (0.01),18s
0.45,0.03 (0.01),2m58s,0.04 (0.01),1m14s,0.05 (0.01),0s,0.06 (0.01),1s,0.04 (0.01),9s,0.02 (0.01),4s,0.05 (0.01),18s,0.03 (0.01),18s
0.5,0.01 (0.01),2m57s,0.00 (0.00),1m14s,0.00 (0.00),0s,0.00 (0.00),1s,0.00 (0.00),9s,0.00 (0.01),4s,0.00 (0.01),18s,0.01 (0.01),18s
0.55,0.02 (0.01),3m 0s,0.03 (0.01),1m16s,0.03 (0.01),1s,0.05 (0.01),1s,0.00 (0.00),9s,0.00 (0.00),4s,0.00 (0.00),18s,0.00 (0.00),17s
0.6000000000000000,0.09 (0.01),2m56s,0.07 (0.00),1m12s,0.08 (0.01),1s,0.10 (0.01),1s,0.00 (0.01),9s,0.00 (0.01),4s,0.00 (0.00),18s,0.00 (0.00),17s
0.65,0.14 (0.01),2m59s,0.10 (0.01),1m13s,0.12 (0.01),1s,0.16 (0.01),1s,0.00 (0.00),9s,0.01 (0.01),4s,0.00 (0.00),18s,0.00 (0.00),17s
0.7000000000000000,0.19 (0.01),2m57s,0.14 (0.01),1m13s,0.16 (0.01),1s,0.20 (0.01),1s,0.00 (0.00),9s,0.00 (0.00),4s,0.00 (0.00),18s,0.00 (0.00),18s
0.75,0.23 (0.01),2m55s,0.18 (0.01),1m15s,0.19 (0.00),1s,0.23 (0.01),1s,0.00 (0.00),9s,0.00 (0.01),4s,0.00 (0.00),18s,0.00 (0.00),18s
0.8,0.26 (0.01),2m58s,0.22 (0.01),1m15s,0.23 (0.01),1s,0.26 (0.01),1s,0.00 (0.01),9s,0.00 (0.01),4s,0.00 (0.00),18s,0.00 (0.00),17s
0.8500000000000000,0.29 (0.01),2m55s,0.26 (0.00),1m16s,0.27 (0.01),1s,0.29 (0.01),1s,0.00 (0.01),9s,0.00 (0.01),4s,0.00 (0.00),18s,0.00 (0.00),18s
0.9,0.33 (0.01),2m55s,0.30 (0.01),1m14s,0.30 (0.00),1s,0.32 (0.00),1s,0.00 (0.01),9s,0.00 (0.00),4s,0.00 (0.00),18s,0.00 (0.00),18s
0.95,0.35 (0.00),2m55s,0.34 (0.01),1m 9s,0.34 (0.01),1s,0.35 (0.00),1s,0.00 (0.00),9s,0.00 (0.00),4s,0.00 (0.00),18s,0.00 (0.00),18s
0.9990000000000000,0.39 (0.01),2m45s,0.38 (0.01),1m18s,0.38 (0.01),1s,0.38 (0.00),1s,0.00 (0.00),9s,0.01 (0.01),4s,0.00 (0.00),18s,0.00 (0.00),18s

==> plots/upper_bound_comparison_with_dos.csv <==
nbstocks,spot,pricew,midpricew,priceupperboundw,timew,doslowerw,dosupperw,dosmidw,dostimetotw
2,90,7.7186 (0.1216),7.9587 (0.0863),8.1989 (0.0929),2s,8.072,8.075,8.074,54s
2,100,13.6823 (0.1517),13.8659 (0.1260),14.0494 (0.1737),2s,13.895,13.903,13.899,54s
2,110,21.0160 (0.1678),21.3512 (0.1051),21.6865 (0.1247),2s,21.353,21.346,21.349,54s
3,90,10.9937 (0.1417),11.2038 (0.0946),11.4138 (0.1081),2s,11.290,11.283,11.287,55s
3,100,18.3582 (0.1959),18.5773 (0.1315),18.7965 (0.1338),2s,18.690,18.691,18.690,55s
3,110,27.1881 (0.1500),27.4550 (0.1460),27.7219 (0.2204),1s,27.564,27.581,27.573,54s
5,90,16.2058 (0.1593),16.5133 (0.1298),16.8209 (0.1523),1s,16.648,16.640,16.644,56s
5,100,25.7788 (0.1975),26.0209 (0.1322),26.2630 (0.1554),1s,26.156,26.162,26.159,56s
5,110,36.2774 (0.1716),36.6246 (0.1594),36.9719 (0.2339),1s,36.766,36.777,36.772,56s
10,90,25.8082 (0.1452),26.0739 (0.1115),26.3396 (0.1542),1s,26.208,26.272,26.240,64s
10,100,37.7243 (0.2232),38.0621 (0.2119),38.3999 (0.2744),1s,38.321,38.353,38.337,64s
10,110,50.2219 (0.2238),50.5413 (0.1379),50.8608 (0.2047),1s,50.857,50.914,50.886,65s
20,90,37.3214 (0.1155),37.6123 (0.0508),37.9032 (0.1326),1s,37.701,37.903,37.802,82s
20,100,51.1005 (0.2789),51.3396 (0.2124),51.5788 (0.2213),1s,51.571,51.765,51.668,82s
20,110,65.0014 (0.2792),65.3054 (0.1764),65.6093 (0.2442),1s,65.494,65.762,65.628,82s


==> plots/upper_bound_comparison_with_dos1.csv <==
nbstocks,spot,pricew,midpricew,priceupperboundw,timew,doslowerw,dosupperw,dosmidw,dostimetotw
2,90,7.7186 (0.1216),7.9587 (0.0863),8.1989 (0.0929),2s,8.072,8.075,8.074,54s
2,100,13.6823 (0.1517),13.8659 (0.1260),14.0494 (0.1737),2s,13.895,13.903,13.899,54s
2,110,21.0160 (0.1678),21.3512 (0.1051),21.6865 (0.1247),2s,21.353,21.346,21.349,54s
3,90,10.9937 (0.1417),11.2038 (0.0946),11.4138 (0.1081),2s,11.290,11.283,11.287,55s
3,100,18.3582 (0.1959),18.5773 (0.1315),18.7965 (0.1338),2s,18.690,18.691,18.690,55s
3,110,27.1881 (0.1500),27.4550 (0.1460),27.7219 (0.2204),1s,27.564,27.581,27.573,54s
5,90,16.2058 (0.1593),16.5133 (0.1298),16.8209 (0.1523),1s,16.648,16.640,16.644,56s
5,100,25.7788 (0.1975),26.0209 (0.1322),26.2630 (0.1554),1s,26.156,26.162,26.159,56s
5,110,36.2774 (0.1716),36.6246 (0.1594),36.9719 (0.2339),1s,36.766,36.777,36.772,56s
10,90,25.8082 (0.1452),26.0739 (0.1115),26.3396 (0.1542),1s,26.208,26.272,26.240,64s
10,100,37.7243 (0.2232),38.0621 (0.2119),38.3999 (0.2744),1s,38.321,38.353,38.337,64s
10,110,50.2219 (0.2238),50.5413 (0.1379),50.8608 (0.2047),1s,50.857,50.914,50.886,65s
20,90,37.3214 (0.1155),37.6123 (0.0508),37.9032 (0.1326),1s,37.701,37.903,37.802,82s
20,100,51.1005 (0.2789),51.3396 (0.2124),51.5788 (0.2213),1s,51.571,51.765,51.668,82s
20,110,65.0014 (0.2792),65.3054 (0.1764),65.6093 (0.2442),1s,65.494,65.762,65.628,82s
30,90,44.3380 (0.2036),44.5432 (0.1679),44.7484 (0.1731),1s,44.797,45.110,44.953,101s
30,100,59.0200 (0.2154),59.1882 (0.2106),59.3563 (0.2601),1s,59.498,59.820,59.659,102s
30,110,73.6943 (0.2711),73.8800 (0.2068),74.0658 (0.2403),1s,74.221,74.515,74.368,102s
50,90,52.9490 (0.2778),53.0539 (0.2506),53.1587 (0.2822),1s,53.903,54.211,54.057,138s
50,100,68.3938 (0.4659),68.5076 (0.4334),68.6213 (0.4761),1s,69.582,69.889,69.736,138s
50,110,84.0000 (0.1564),84.1191 (0.2171),84.2381 (0.3548),1s,85.229,85.697,85.463,138s
100,90,64.6602 (0.1441),64.7263 (0.1283),64.7925 (0.1672),1s,66.342,66.771,66.556,243s
100,100,81.5192 (0.3152),81.6535 (0.2675),81.7878 (0.2994),1s,83.380,83.787,83.584,244s
100,110,98.4884 (0.1784),98.5580 (0.1588),98.6275 (0.2114),1s,100.420,100.906,100.663,243s
200,90,77.2942 (0.1810),77.3417 (0.1247),77.3893 (0.1777),1s,78.993,79.355,79.174,446s
200,100,95.4101 (0.1683),95.5856 (0.1155),95.7610 (0.1423),1s,97.405,97.819,97.612,444s
200,110,113.7185 (0.2301),113.7607 (0.1671),113.8028 (0.1781),1s,115.800,116.377,116.088,445s
500,90,94.2197 (0.1307),94.2884 (0.1248),94.3571 (0.2359),2s,95.956,96.337,96.147,1255s
500,100,114.4023 (0.1637),114.4811 (0.1621),114.5600 (0.2751),2s,116.235,116.616,116.425,1255s
500,110,134.5271 (0.1924),134.5426 (0.1390),134.5582 (0.1834),2s,136.547,136.983,136.765,1255s


==> plots/upper_bound_comparison_with_dos2.csv <==
nbstocks,spot,pricew,midpricew,priceupperboundw,timew,doslowerw,dosupperw,dosmidw,dostimetotw
2,90,7.9772 (0.0512),8.0077 (0.0362),8.0382 (0.0619),11s,8.072,8.075,8.074,54s
2,100,13.7902 (0.0664),13.8627 (0.0552),13.9353 (0.0566),11s,13.895,13.903,13.899,54s
2,110,21.2070 (0.0757),21.2735 (0.0420),21.3399 (0.1001),10s,21.353,21.346,21.349,54s
3,90,11.1869 (0.0373),11.1937 (0.0466),11.2005 (0.0603),10s,11.290,11.283,11.287,55s
3,100,18.5698 (0.0803),18.6061 (0.0401),18.6425 (0.0515),10s,18.690,18.691,18.690,55s
3,110,27.3981 (0.1359),27.4284 (0.0757),27.4588 (0.0706),9s,27.564,27.581,27.573,54s
5,90,16.4518 (0.0645),16.4995 (0.0410),16.5473 (0.0479),10s,16.648,16.640,16.644,56s
5,100,25.9604 (0.0856),25.9868 (0.0569),26.0133 (0.0893),9s,26.156,26.162,26.159,56s
5,110,36.5271 (0.1066),36.6024 (0.0610),36.6777 (0.1023),9s,36.766,36.777,36.772,56s
10,90,25.9808 (0.0923),26.0235 (0.0568),26.0662 (0.0805),8s,26.208,26.272,26.240,64s
10,100,38.0031 (0.0759),38.0750 (0.0592),38.1469 (0.0952),9s,38.321,38.353,38.337,64s
10,110,50.5117 (0.0689),50.5668 (0.0567),50.6219 (0.0962),8s,50.857,50.914,50.886,65s
20,90,37.4659 (0.0944),37.5135 (0.0737),37.5611 (0.1440),8s,37.701,37.903,37.802,82s
20,100,51.3532 (0.1073),51.3900 (0.0929),51.4269 (0.1043),9s,51.571,51.765,51.668,82s
20,110,65.2114 (0.0820),65.2774 (0.0451),65.3434 (0.0680),8s,65.494,65.762,65.628,82s

